Tur\'an densities of hypercubes

In this paper we describe a number of extensions to Razborov's semidefinite flag algebra method. We will begin by showing how to apply the method to significantly improve the upper bounds of edge and vertex Tur\'an density type results for hypercubes. We will then introduce an improvement to the method which can be applied in a more general setting, notably to 3-uniform hypergraphs, to get a new upper bound of 0.5615 for $\pi(K_4^3)$. For hypercubes we improve Thomason and Wagner's result on the upper bound of the edge Tur\'an density of a 4-cycle free subcube to 0.60318 and Chung's result on forbidding 6-cycles to 0.36577. We also show that the upper bound of the vertex Tur\'an density of $\mc{Q}_3$ can be improved to 0.76900, and that the vertex Tur\'an density of $\mc{Q}_3$ with one vertex removed is precisely 2/3.

==> B.txt <==
#This file contains all the data needed to show $\pi_{ce}(B)$ is at most 0.60680 (see Section
#2.5.2). The calculation can be verified using the program "HypercubeEdgeDensityChecker".

#This file follows a similar format to those created for "DensityChecker". It has been
#commented to highlight the differences.

Program : HypercubeEdgeDensityChecker

#Instead of setting the order we instead the dimension of the hypercubes.
#The current implementation of HypercubeEdgeDensityChecker can only handle subcubes of
#dimension at most 4.
Dimension of subcubes H : 3

#Description of the forbidden family $\mathcal{F}$. Note that a red-blue edge-coloured 
#hypercube is represented by a number (indicating its *dimension*, n say) folowed by a colon
#then the set of its blue edges. We assume its vertices are labelled 0,1,...,2^n-1 such that
#ij is an edge if and only if i differs from j by precisely one digit in their binary
#representations. The current implementation of HypercubeEdgeDensityChecker can only read
#edge sets of hypercubes that have at most 8 vertices.
Number of forbidden hypercubes : 1
Forbidden hypercubes           :
2 : {01, 02, 13, 23}

Number of terms : 5


--- Term 1 ---

#We need only define the dimension of the type. The colouring  of its edges can be determined
#from the flags (see terms 2 and 4 for an example).
Dimension of type : 0

#The common dimension of the flags.
#Note that "dimension of flags"<=("dimension of type" + "dimension of subcubes H")/2 must
#hold. The current implementation of HypercubeEdgeDensityChecker can only handle flags of
#dimension at most 3.
Dimension of flags : 1

Number of flags    : 2
Matrix dimension   : 2

#The sets of blue coloured edges of the flags. (The dimension of the flags has already been
#defined.) The labelled vertices of the flag (which describe the type) are the vertices
#0,...,2^"dimension of type"-1. In this case there is only one labelled vertex: the vertex 0.
Flags :
F1 : {}
F2 : {01}

Basis :
B1 : (F1)
B2 : (F2)

Matrix :
 31114490449/1099511627776 -20162249079/1099511627776
-20162249079/1099511627776  13065175809/1099511627776


--- Term 2 ---

Dimension of type  : 1
Dimension of flags : 2
Number of flags    : 8
Matrix dimension   : 6

#The dimension of the type is 1, hence the labelled vertices are 0 and 1. By looking at flag
#F1 we can determine the type has no blue edges. 

Flags :
F1 : {}
F2 : {02}
F3 : {13}
F4 : {02, 13}
F5 : {23}
F6 : {02, 23}
F7 : {13, 23}
F8 : {02, 13, 23}

Basis :
B1 : (F1)
B2 : (F2)+(F3)
B3 : (F4)
B4 : (F5)
B5 : (F6)+(F7)
B6 : (F8)

Matrix :
636062076225/1099511627776 -498128397975/1099511627776 -675463495365/1099511627776 
292464059850/1099511627776 -245845746495/1099511627776 97873495200/1099511627776 
-498128397975/1099511627776 451385939434/1099511627776 555421434539/1099511627776 
-194531285627/1099511627776 228465878224/1099511627776 -127874467004/1099511627776 
-675463495365/1099511627776 555421434539/1099511627776 728710200985/1099511627776 
-295693234762/1099511627776 276576481667/1099511627776 -126035036224/1099511627776 
292464059850/1099511627776 -194531285627/1099511627776 -295693234762/1099511627776 
153911093381/1099511627776 -92804732257/1099511627776 16154468012/1099511627776 
-245845746495/1099511627776 228465878224/1099511627776 276576481667/1099511627776 
-92804732257/1099511627776 116092932698/1099511627776 -67866927364/1099511627776 
97873495200/1099511627776 -127874467004/1099511627776 -126035036224/1099511627776 
16154468012/1099511627776 -67866927364/1099511627776 57881051024/1099511627776


--- Term 3 ---

Dimension of type  : 1
Dimension of flags : 2
Number of flags    : 4
Matrix dimension   : 2

Flags :
F1 : {02}
F2 : {13}
F3 : {02, 23}
F4 : {13, 23}

Basis :
B1 : (F2)-(F1)
B2 : (F4)-(F3)

Matrix :
1691724239569/1099511627776 982367351966/1099511627776
 982367351966/1099511627776 824752243613/1099511627776


--- Term 4 ---

Dimension of type  : 1
Dimension of flags : 2
Number of flags    : 7
Matrix dimension   : 5

#The dimension of the type is 1, hence the labelled vertices are 0 and 1. By looking at flag
#F1 we can determine the type's blue edge set is {01}.

Flags :
F1 : {01}
F2 : {01, 02}
F3 : {01, 13}
F4 : {01, 02, 13}
F5 : {01, 23}
F6 : {01, 02, 23}
F7 : {01, 13, 23}

Basis :
B1 : (F1)
B2 : (F2)+(F3)
B3 : (F4)
B4 : (F5)
B5 : (F6)+(F7)

Matrix :
1834762357156/1099511627776 310923797962/1099511627776 -1328810044806/1099511627776 
18161591872/1099511627776 430023908980/1099511627776 310923797962/1099511627776 
52699848449/1099511627776 -225068391567/1099511627776 4575222504/1099511627776 
72784706850/1099511627776 -1328810044806/1099511627776 -225068391567/1099511627776 
963728338725/1099511627776 4367497860/1099511627776 -312474146742/1099511627776 
18161591872/1099511627776 4575222504/1099511627776 4367497860/1099511627776 
227626737860/1099511627776 -9156091576/1099511627776 430023908980/1099511627776 
72784706850/1099511627776 -312474146742/1099511627776 -9156091576/1099511627776 
101578160276/1099511627776


--- Term 5 ---

Dimension of type  : 1
Dimension of flags : 2
Number of flags    : 4
Matrix dimension   : 2

Flags :
F1 : {01, 02}
F2 : {01, 13}
F3 : {01, 02, 23}
F4 : {01, 13, 23}

Basis :
B1 : (F2)-(F1)
B2 : (F4)-(F3)

Matrix :
888873725601/1099511627776 322787721171/1099511627776
322787721171/1099511627776 150140915450/1099511627776



==> B1B2.txt <==
#This file contains all the data needed to show $\pi_{ce}(B_1,B_2)$ is at most 0.37550 (see
#Section 2.5.2). The calculation can be verified using the program
#"HypercubeEdgeDensityChecker".

Program                        : HypercubeEdgeDensityChecker

Dimension of subcubes H        : 3
Number of forbidden hypercubes : 2
Forbidden hypercubes           :
3 : {01, 13, 32, 26, 64, 40}
3 : {51, 13, 32, 26, 64, 45}
Number of terms                : 5


--- Term 1 ---

Dimension of type  : 0
Dimension of flags : 1
Number of flags    : 2
Matrix dimension   : 2

Flags :
F1 : {}
F2 : {01}

Basis :
B1 : (F1)
B2 : (F2)

Matrix :
 47017417225/1099511627776 -78196338710/1099511627776
-78196338710/1099511627776 130051111876/1099511627776


--- Term 2 ---

Dimension of type  : 1
Dimension of flags : 2
Number of flags    : 8
Matrix dimension   : 6

Flags :
F1 : {}
F2 : {02}
F3 : {13}
F4 : {02, 13}
F5 : {23}
F6 : {02, 23}
F7 : {13, 23}
F8 : {02, 13, 23}

Basis :
B1 : (F1)
B2 : (F2)+(F3)
B3 : (F4)
B4 : (F5)
B5 : (F6)+(F7)
B6 : (F8)

Matrix :
365845941904/1099511627776 -72793333348/1099511627776 -589709530180/1099511627776 
566849753692/1099511627776 -220119554396/1099511627776 -251484340605444348/1099511627776 
-72793333348/1099511627776 29699104301/1099511627776 138058492735/1099511627776 
-49740077229/1099511627776 12802134427/1099511627776 -77074034881028799/1099511627776 
-589709530180/1099511627776 138058492735/1099511627776 1057991594150/1099511627776 
-828461428380/1099511627776 313004255011/1099511627776 -63934210982885422908/1099511627776 
566849753692/1099511627776 -49740077229/1099511627776 -828461428380/1099511627776 
1139547030627/1099511627776 -469499482423/1099511627776 -234549463191453663/1099511627776 
-220119554396/1099511627776 12802134427/1099511627776 313004255011/1099511627776 
-469499482423/1099511627776 195585448854/1099511627776 -33772656194336760/1099511627776 
-251484340605444348/1099511627776 -77074034881028799/1099511627776 
-63934210982885422908/1099511627776 -234549463191453663/1099511627776 
-33772656194336760/1099511627776 69090603733432141809506503524/1099511627776


--- Term 3 ---

Dimension of type  : 1
Dimension of flags : 2
Number of flags    : 4
Matrix dimension   : 2

Flags :
F1 : {02}
F2 : {13}
F3 : {02, 23}
F4 : {13, 23}

Basis :
B1 : (F2)-(F1)
B2 : (F4)-(F3)

Matrix :
 337499416809/1099511627776 -113553643461/1099511627776
-113553643461/1099511627776  902414002753/1099511627776


--- Term 4 ---

Dimension of type  : 1
Dimension of flags : 2
Number of flags    : 8
Matrix dimension   : 6

Flags :
F1 : {01}
F2 : {01, 02}
F3 : {01, 13}
F4 : {01, 02, 13}
F5 : {01, 23}
F6 : {01, 02, 23}
F7 : {01, 13, 23}
F8 : {01, 02, 13, 23}

Basis :
B1 : (F1)
B2 : (F2)+(F3)
B3 : (F4)
B4 : (F5)
B5 : (F6)+(F7)
B6 : (F8)

Matrix :
497625841476/1099511627776 -164994908844/1099511627776 -1782057037164/1099511627776 
459266891874/1099511627776 -69173368134/1099511627776 -49116822006432480/1099511627776 
-164994908844/1099511627776 54706428038/1099511627776 620854991525/1099511627776 
-152250381146/1099511627776 56805229701/1099511627776 -10011765008880712/1099511627776 
-1782057037164/1099511627776 620854991525/1099511627776 113542904019466777/1099511627776 
29288480011751/1099511627776 6283121390331967/1099511627776 
-31261713961242002771031/1099511627776 459266891874/1099511627776 -152250381146/1099511627776
29288480011751/1099511627776 461551470015/1099511627776 34754447026856/1099511627776 
-27970845364560412906/1099511627776 -69173368134/1099511627776 56805229701/1099511627776 
6283121390331967/1099511627776 34754447026856/1099511627776 73612509683847698/1099511627776 
-35135856280513311637793/1099511627776 -49116822006432480/1099511627776 
-10011765008880712/1099511627776 -31261713961242002771031/1099511627776 
-27970845364560412906/1099511627776 -35135856280513311637793/1099511627776 
27976868294860679936419077679/1099511627776


--- Term 5 ---

Dimension of type  : 1
Dimension of flags : 2
Number of flags    : 4
Matrix dimension   : 2

Flags :
F1 : {01, 02}
F2 : {01, 13}
F3 : {01, 02, 23}
F4 : {01, 13, 23}

Basis :
B1 : (F2)-(F1)
B2 : (F4)-(F3)

Matrix :
 368001170161/1099511627776     1422776574994/1099511627776
1422776574994/1099511627776 88263683110887245/1099511627776



==> B3-.txt <==
#This file contains all the data needed to show $\pi_{cv}(B_3^-)$ is at most 2/3 (see Section
#2.5.3). The calculation can be verified using the program "HypercubeVertexDensityChecker".

#This file follows a similar format to those created for "DensityChecker". It has been
#commented to highlight the differences.

Program : HypercubeVertexDensityChecker

#Instead of setting the order we instead the dimension of the hypercubes.
#The current implementation of HypercubeEdgeDensityChecker can only handle hypercubes of
#dimension at most 5.
Dimension of subcubes H : 4

#Description of the forbidden family $\mathcal{F}$. Note that a red-blue vertex-coloured 
#hypercube is represented by a sequence of ones and zeros. We assume its vertices are
#labelled 0,1,...,2^n-1 such that ij is an edge if and only if i differs from j by precisely
#one digit in their binary representations. The sequence of ones and zeros represent the
#colours of vertices 2^n-1,...,3,2,1,0 respectively, where a value of one indicates blue
#and zero indicates red.
Number of forbidden hypercubes : 1
Forbidden hypercubes           :
01111111

Number of terms : 5


--- Term 1 ---

#We need only define the dimension of the type. The colouring  of its vertices can be
#determined from the flags (see term 2 for an example).
Dimension of type : 0

Number of flags  : 3
Matrix dimension : 2

#The labelled vertices of the flag (which describe the type) are the vertices 0,...,
#2^"dimension of type"-1. In this case there is only one labelled vertex: the vertex 0.
#Note that the dimension of the flags should be at most
#("dimension of type" + "dimension of subcubes H")/2.
Flags :
F1 : 1100
F2 : 0110
F3 : 1110

Basis :
B1 : (F1)
B2 : (F2)-(F3)

Matrix :
 436/900 -208/900
-208/900  100/900


--- Term 2 ---

Dimension of type : 2
Number of flags   : 4
Matrix dimension  : 2

#The dimension of the type is 2, hence the labelled vertices are 0,1,2,3. By looking at flag
#"F1" we can determine the type has vertices 0 and 1 coloured red, and vertices 2 and 3 blue.

Flags :
F1 : 01101100
F2 : 01111100
F3 : 10011100
F4 : 10111100

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)

Matrix :
  910/900 -1003/900
-1003/900  1175/900 


--- Term 3 ---

Dimension of type : 2
Number of flags   : 7
Matrix dimension  : 4

Flags :
F1 : 00011110
F2 : 00111110
F3 : 01011110
F4 : 01101110
F5 : 10111110
F6 : 11011110
F7 : 11101110

Basis :
B1 : (F1)
B2 : (F2)+(F3)-(F5)-(F6)
B3 : (F4)
B4 : (F7)

Matrix :
 1247/900   580/900  2627/900 -1300/900
  580/900   603/900  2779/900 -1008/900
 2627/900  2779/900 12833/900 -4629/900
-1300/900 -1008/900 -4629/900  2239/900


--- Term 4 ---

Dimension of type : 2
Number of flags   : 8
Matrix dimension  : 3

Flags :
F1 : 00101110
F2 : 00111110
F3 : 01001110
F4 : 01011110
F5 : 10101110
F6 : 10111110
F7 : 11001110
F8 : 11011110

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F6)-(F8)
B3 : (F5)-(F7)

Matrix :
2845/900 1124/900 1062/900
1124/900 3404/900 4149/900
1062/900 4149/900 7817/900


--- Term 5 ---

Dimension of type : 2
Number of flags   : 6
Matrix dimension  : 3

Flags :
F1 : 00011111
F2 : 00101111
F3 : 01011111
F4 : 01101111
F5 : 10011111
F6 : 10101111

Basis :
B1 : (F1)-(F2)
B2 : (F3)-(F6)
B3 : (F4)-(F5)

Matrix :
1449/900 -106/900 1050/900
-106/900 1016/900  -77/900
1050/900  -77/900 1000/900



==> B3.txt <==
#This file contains all the data needed to show $\pi_{cv}(B_3)$ is at most 0.76900 (see
#Section 2.5.3). The calculation can be verified using the program
#"HypercubeVertexDensityChecker".

Program                        : HypercubeVertexDensityChecker

Dimension of subcubes H        : 4
Number of forbidden hypercubes : 1
Forbidden hypercubes           :
11111111
Number of terms                : 18


--- Term 1 ---

Dimension of type : 0
Number of flags   : 6
Matrix dimension  : 6

Flags :
F1 : 0000
F2 : 0100
F3 : 1000
F4 : 1100
F5 : 0110
F6 : 1110

Basis :
B1 : (F1)
B2 : (F2)
B3 : (F3)
B4 : (F4)
B5 : (F5)
B6 : (F6)

Matrix :
176595774289/1099511627776 -43261306418/1099511627776 -85123657179/1099511627776 
15188481319/1099511627776 -29167111831/1099511627776 14638816555/1099511627776 
-43261306418/1099511627776 154859592040/1099511627776 2449729044/1099511627776 
-148733770406/1099511627776 124672256762/1099511627776 -62573378582/1099511627776 
-85123657179/1099511627776 2449729044/1099511627776 128809398834/1099511627776 
-28545514509/1099511627776 12687205035/1099511627776 -6367567869/1099511627776 
15188481319/1099511627776 -148733770406/1099511627776 -28545514509/1099511627776 
212835806010/1099511627776 -220807263172/1099511627776 110823827948/1099511627776 
-29167111831/1099511627776 124672256762/1099511627776 12687205035/1099511627776 
-220807263172/1099511627776 434679756662/1099511627776 -218167195234/1099511627776 
14638816555/1099511627776 -62573378582/1099511627776 -6367567869/1099511627776 
110823827948/1099511627776 -218167195234/1099511627776 109498830684/1099511627776


--- Term 2 ---

Dimension of type : 0
Number of flags   : 5
Matrix dimension  : 5

Flags :
F1 : 0001
F2 : 0101
F3 : 1101
F4 : 0111
F5 : 1111

Basis :
B1 : (F1)
B2 : (F2)
B3 : (F3)
B4 : (F4)
B5 : (F5)

Matrix :
267119450896/1099511627776 -135952676128/1099511627776 27636254592/1099511627776 
55273026020/1099511627776 -73808315488/1099511627776 -135952676128/1099511627776 
108750289073/1099511627776 -31004709559/1099511627776 -62009881053/1099511627776 
82803996917/1099511627776 27636254592/1099511627776 -31004709559/1099511627776 
25764274370/1099511627776 51529062696/1099511627776 -68808517337/1099511627776 
55273026020/1099511627776 -62009881053/1099511627776 51529062696/1099511627776 
103059153315/1099511627776 -137618407295/1099511627776 -73808315488/1099511627776 
82803996917/1099511627776 -68808517337/1099511627776 -137618407295/1099511627776 
183766559469/1099511627776


--- Term 3 ---

Dimension of type : 1
Number of flags   : 4
Matrix dimension  : 3

Flags :
F1 : 0000
F2 : 0100
F3 : 1000
F4 : 1100

Basis :
B1 : (F1)
B2 : (F2)+(F3)
B3 : (F4)

Matrix :
 74894721561/1099511627776 -20939236197/1099511627776 -13960129359/1099511627776 
-20939236197/1099511627776  23575173569/1099511627776 -17232191517/1099511627776 
-13960129359/1099511627776  -17232191517/1099511627776 54514515834/1099511627776


--- Term 4 ---

Dimension of type : 1
Number of flags   : 2
Matrix dimension  : 1

Flags :
F1 : 0100
F2 : 1000

Basis :
B1 : (F2)-(F1)

Matrix :
34743096025/1099511627776


--- Term 5 ---

Dimension of type : 1
Number of flags   : 2
Matrix dimension  : 2

Flags :
F1 : 0010
F2 : 1010

Basis :
B1 : (F1)
B2 : (F2)

Matrix :
 92261632516/1099511627776 -63338330904/1099511627776
-63338330904/1099511627776  83467459945/1099511627776


--- Term 6 ---

Dimension of type : 1
Number of flags   : 4
Matrix dimension  : 3

Flags :
F1 : 0011
F2 : 0111
F3 : 1011
F4 : 1111

Basis :
B1 : (F1)
B2 : (F2)+(F3)
B3 : (F4)

Matrix :
49118527129/1099511627776  -8129499987/1099511627776  10855512087/1099511627776 
-8129499987/1099511627776  22880764762/1099511627776 -30553606101/1099511627776 
10855512087/1099511627776 -30553606101/1099511627776  40799459961/1099511627776


--- Term 7 ---

Dimension of type : 2
Number of flags   : 16
Matrix dimension  : 6

Flags :
F1  : 00000000
F2  : 00010000
F3  : 00100000
F4  : 00110000
F5  : 01000000
F6  : 01010000
F7  : 01100000
F8  : 01110000
F9  : 10000000
F10 : 10010000
F11 : 10100000
F12 : 10110000
F13 : 11000000
F14 : 11010000
F15 : 11100000
F16 : 11110000

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F5)+(F9)
B3 : (F4)+(F6)+(F11)+(F13)
B4 : (F7)+(F10)
B5 : (F8)+(F12)+(F14)+(F15)
B6 : (F16)

Matrix :
294641610481/1099511627776 -17223872379/1099511627776 -19458617032/1099511627776 
-84053430841/1099511627776 -44032666080/1099511627776 -35409602306/1099511627776 
-17223872379/1099511627776 167008505850/1099511627776 -34188170511/1099511627776 
-50687645592/1099511627776 -62914317102/1099511627776 -64835447742/1099511627776 
-19458617032/1099511627776 -34188170511/1099511627776 199755757637/1099511627776 
-3921495175/1099511627776 -48706686094/1099511627776 -32060789096/1099511627776 
-84053430841/1099511627776 -50687645592/1099511627776 -3921495175/1099511627776 
477696350375/1099511627776 -52656165988/1099511627776 -109194361706/1099511627776 
-44032666080/1099511627776 -62914317102/1099511627776 -48706686094/1099511627776 
-52656165988/1099511627776 246611706905/1099511627776 -37329180104/1099511627776 
-35409602306/1099511627776 -64835447742/1099511627776 -32060789096/1099511627776 
-109194361706/1099511627776 -37329180104/1099511627776 814159496873/1099511627776


--- Term 8 ---

Dimension of type : 2
Number of flags   : 14
Matrix dimension  : 10

Flags :
F1  : 00010000
F2  : 00100000
F3  : 00110000
F4  : 01000000
F5  : 01010000
F6  : 01100000
F7  : 01110000
F8  : 10000000
F9  : 10010000
F10 : 10100000
F11 : 10110000
F12 : 11000000
F13 : 11010000
F14 : 11100000

Basis :
B1  : (F2)-(F1)
B2  : (F4)-(F1)
B3  : (F8)-(F1)
B4  : (F5)-(F3)
B5  : (F10)-(F3)
B6  : (F12)-(F3)
B7  : (F9)-(F6)
B8  : (F11)-(F7)
B9  : (F13)-(F7)
B10 : (F14)-(F7)

Matrix :
807365146225/1099511627776 -422591792920/1099511627776 -192385328850/1099511627776 
15611147090/1099511627776 -15615639765/1099511627776 15612944160/1099511627776 
31303162330/1099511627776 -120560035090/1099511627776 -4616672830/1099511627776 
62586556890/1099511627776 -422591792920/1099511627776 807364299268/1099511627776 
-192382364934/1099511627776 -15610710794/1099511627776 15615359208/1099511627776 
-15613182654/1099511627776 31304084528/1099511627776 -4616801048/1099511627776 
-120560162576/1099511627776 62587891200/1099511627776 -192385328850/1099511627776 
-192382364934/1099511627776 807371258278/1099511627776 15614214654/1099511627776 
-15609587235/1099511627776 -15612025407/1099511627776 -31305550083/1099511627776 
62586901883/1099511627776 62587446252/1099511627776 -120560102586/1099511627776 
15611147090/1099511627776 -15610710794/1099511627776 15614214654/1099511627776 
1414827637310/1099511627776 -528305945225/1099511627776 -443258524097/1099511627776 
-36817/1099511627776 1813900813/1099511627776 -1814055920/1099511627776 
1814872546/1099511627776 -15615639765/1099511627776 15615359208/1099511627776 
-15609587235/1099511627776 -528305945225/1099511627776 1414828734554/1099511627776 
-443258047868/1099511627776 49473/1099511627776 -1814565529/1099511627776 
1814669962/1099511627776 -1813408892/1099511627776 15612944160/1099511627776 
-15613182654/1099511627776 -15612025407/1099511627776 -443258524097/1099511627776 
-443258047868/1099511627776 1414824607365/1099511627776 27740/1099511627776 
1814719438/1099511627776 -1814615198/1099511627776 -1814205064/1099511627776 
31303162330/1099511627776 31304084528/1099511627776 -31305550083/1099511627776 
-36817/1099511627776 49473/1099511627776 27740/1099511627776 725590571238/1099511627776 
-26840266468/1099511627776 -26840359839/1099511627776 26841189502/1099511627776 
-120560035090/1099511627776 -4616801048/1099511627776 62586901883/1099511627776 
1813900813/1099511627776 -1814565529/1099511627776 1814719438/1099511627776 
-26840266468/1099511627776 1187630064289/1099511627776 -593942576119/1099511627776 
-296842701959/1099511627776 -4616672830/1099511627776 -120560162576/1099511627776 
62587446252/1099511627776 -1814055920/1099511627776 1814669962/1099511627776 
-1814615198/1099511627776 -26840359839/1099511627776 -593942576119/1099511627776 
1187629510867/1099511627776 -296842524328/1099511627776 62586556890/1099511627776 
62587891200/1099511627776 -120560102586/1099511627776 1814872546/1099511627776 
-1813408892/1099511627776 -1814205064/1099511627776 26841189502/1099511627776 
-296842701959/1099511627776 -296842524328/1099511627776 1187629322394/1099511627776


--- Term 9 ---

Dimension of type : 2
Number of flags   : 16
Matrix dimension  : 12

Flags :
F1  : 00001000
F2  : 00011000
F3  : 00101000
F4  : 00111000
F5  : 01001000
F6  : 01011000
F7  : 01101000
F8  : 01111000
F9  : 10001000
F10 : 10011000
F11 : 10101000
F12 : 10111000
F13 : 11001000
F14 : 11011000
F15 : 11101000
F16 : 11111000

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)
B4  : (F4)+(F6)
B5  : (F7)
B6  : (F8)
B7  : (F9)
B8  : (F10)
B9  : (F11)+(F13)
B10 : (F12)+(F14)
B11 : (F15)
B12 : (F16)

Matrix :
2203039621696/1099511627776 122536383048/1099511627776 -60587656480/1099511627776 
90700404512/1099511627776 -552592971464/1099511627776 -288310860680/1099511627776 
-306721671336/1099511627776 -334664425400/1099511627776 -131357364000/1099511627776 
-11819194232/1099511627776 -127116821752/1099511627776 -23944146848/1099511627776 
122536383048/1099511627776 1412823463753/1099511627776 -85367099044/1099511627776 
-6148605724/1099511627776 -260907117385/1099511627776 -442877360665/1099511627776 
-256622541061/1099511627776 -244042595303/1099511627776 -9751315124/1099511627776 
-49706032871/1099511627776 -12266394415/1099511627776 -150589528276/1099511627776 
-60587656480/1099511627776 -85367099044/1099511627776 677769584468/1099511627776 
-105131163568/1099511627776 -90333012096/1099511627776 74669145408/1099511627776 
-95214173462/1099511627776 -68829821642/1099511627776 -175577499484/1099511627776 
-182833788830/1099511627776 -19416264904/1099511627776 42861063720/1099511627776 
90700404512/1099511627776 -6148605724/1099511627776 -105131163568/1099511627776 
903858836881/1099511627776 -98208510307/1099511627776 3273896775/1099511627776 
-80257583123/1099511627776 -181703073413/1099511627776 -212538669345/1099511627776 
-234696858957/1099511627776 -5788510125/1099511627776 -55858771852/1099511627776 
-552592971464/1099511627776 -260907117385/1099511627776 -90333012096/1099511627776 
-98208510307/1099511627776 1099419057154/1099511627776 52689119178/1099511627776 
-318250658252/1099511627776 -107523293992/1099511627776 -17917078713/1099511627776 
25673431690/1099511627776 5155596638/1099511627776 -3939205072/1099511627776 
-288310860680/1099511627776 -442877360665/1099511627776 74669145408/1099511627776 
3273896775/1099511627776 52689119178/1099511627776 1545040499089/1099511627776 
-206422702813/1099511627776 -311576256609/1099511627776 -52484940743/1099511627776 
-176732093451/1099511627776 -44316934788/1099511627776 -116290949403/1099511627776 
-306721671336/1099511627776 -256622541061/1099511627776 -95214173462/1099511627776 
-80257583123/1099511627776 -318250658252/1099511627776 -206422702813/1099511627776 
3576294225177/1099511627776 -238685758507/1099511627776 -49727160760/1099511627776 
-61241856937/1099511627776 -105522811962/1099511627776 -18378236804/1099511627776 
-334664425400/1099511627776 -244042595303/1099511627776 -68829821642/1099511627776 
-181703073413/1099511627776 -107523293992/1099511627776 -311576256609/1099511627776 
-238685758507/1099511627776 2725005163733/1099511627776 70590697324/1099511627776 
8547193865/1099511627776 12277122258/1099511627776 -279568811100/1099511627776 
-131357364000/1099511627776 -9751315124/1099511627776 -175577499484/1099511627776 
-212538669345/1099511627776 -17917078713/1099511627776 -52484940743/1099511627776 
-49727160760/1099511627776 70590697324/1099511627776 851840709096/1099511627776 
-149054703665/1099511627776 -13390594381/1099511627776 -68359998596/1099511627776 
-11819194232/1099511627776 -49706032871/1099511627776 -182833788830/1099511627776 
-234696858957/1099511627776 25673431690/1099511627776 -176732093451/1099511627776 
-61241856937/1099511627776 8547193865/1099511627776 -149054703665/1099511627776 
1004031379409/1099511627776 -1051210384/1099511627776 -70479789823/1099511627776 
-127116821752/1099511627776 -12266394415/1099511627776 -19416264904/1099511627776 
-5788510125/1099511627776 5155596638/1099511627776 -44316934788/1099511627776 
-105522811962/1099511627776 12277122258/1099511627776 -13390594381/1099511627776 
-1051210384/1099511627776 216063282794/1099511627776 -91653074572/1099511627776 
-23944146848/1099511627776 -150589528276/1099511627776 42861063720/1099511627776 
-55858771852/1099511627776 -3939205072/1099511627776 -116290949403/1099511627776 
-18378236804/1099511627776 -279568811100/1099511627776 -68359998596/1099511627776 
-70479789823/1099511627776 -91653074572/1099511627776 1019494236653/1099511627776


--- Term 10 ---

Dimension of type : 2
Number of flags   : 8
Matrix dimension  : 4

Flags :
F1 : 00101000
F2 : 00111000
F3 : 01001000
F4 : 01011000
F5 : 10101000
F6 : 10111000
F7 : 11001000
F8 : 11011000

Basis :
B1 : (F3)-(F1)
B2 : (F4)-(F2)
B3 : (F7)-(F5)
B4 : (F8)-(F6)

Matrix :
2263727875761/1099511627776 190176017031/1099511627776 614634491328/1099511627776 
-290177195616/1099511627776 190176017031/1099511627776 1936881232290/1099511627776 
28372052193/1099511627776 -44294162526/1099511627776 614634491328/1099511627776 
28372052193/1099511627776 2236356854330/1099511627776 -135358391073/1099511627776 
-290177195616/1099511627776 -44294162526/1099511627776 -135358391073/1099511627776 
2570177052862/1099511627776


--- Term 11 ---

Dimension of type : 2
Number of flags   : 16
Matrix dimension  : 10

Flags :
F1  : 00001100
F2  : 00011100
F3  : 00101100
F4  : 00111100
F5  : 01001100
F6  : 01011100
F7  : 01101100
F8  : 01111100
F9  : 10001100
F10 : 10011100
F11 : 10101100
F12 : 10111100
F13 : 11001100
F14 : 11011100
F15 : 11101100
F16 : 11111100

Basis :
B1  : (F1)
B2  : (F2)+(F3)
B3  : (F4)
B4  : (F5)+(F9)
B5  : (F6)+(F11)
B6  : (F7)+(F10)
B7  : (F8)+(F12)
B8  : (F13)
B9  : (F14)+(F15)
B10 : (F16)

Matrix :
3802698902601/1099511627776 26218435695/1099511627776 299280177123/1099511627776 
370724195610/1099511627776 193526961342/1099511627776 313423897026/1099511627776 
466836359247/1099511627776 -1857390426633/1099511627776 -993728439141/1099511627776 
-842131474401/1099511627776 26218435695/1099511627776 1394927596061/1099511627776 
249525384263/1099511627776 -40025890714/1099511627776 -32222454826/1099511627776 
2478648456/1099511627776 218489097991/1099511627776 -897579675873/1099511627776 
-602988878339/1099511627776 -253468945453/1099511627776 299280177123/1099511627776 
249525384263/1099511627776 1404114791142/1099511627776 430506075590/1099511627776 
339301399800/1099511627776 369095356083/1099511627776 523872805108/1099511627776 
-1982622277932/1099511627776 -1155593771179/1099511627776 -653841868610/1099511627776 
370724195610/1099511627776 -40025890714/1099511627776 430506075590/1099511627776 
2116935256148/1099511627776 304644577148/1099511627776 628343593512/1099511627776 
593502968354/1099511627776 -2410175262774/1099511627776 -1478794597462/1099511627776 
-823940401202/1099511627776 193526961342/1099511627776 -32222454826/1099511627776 
339301399800/1099511627776 304644577148/1099511627776 1563639307324/1099511627776 
373464988146/1099511627776 483746392108/1099511627776 -1683899974236/1099511627776 
-1149113753134/1099511627776 -476209531036/1099511627776 313423897026/1099511627776 
2478648456/1099511627776 369095356083/1099511627776 628343593512/1099511627776 
373464988146/1099511627776 1276863659368/1099511627776 594671749445/1099511627776 
-2143733591885/1099511627776 -1378059720192/1099511627776 -649810769908/1099511627776 
466836359247/1099511627776 218489097991/1099511627776 523872805108/1099511627776 
593502968354/1099511627776 483746392108/1099511627776 594671749445/1099511627776 
1149626372721/1099511627776 -2321783356875/1099511627776 -1584357202171/1099511627776 
-771309584897/1099511627776 -1857390426633/1099511627776 -897579675873/1099511627776 
-1982622277932/1099511627776 -2410175262774/1099511627776 -1683899974236/1099511627776 
-2143733591885/1099511627776 -2321783356875/1099511627776 8830500112849/1099511627776 
4436368167643/1099511627776 1975112944195/1099511627776 -993728439141/1099511627776 
-602988878339/1099511627776 -1155593771179/1099511627776 -1478794597462/1099511627776 
-1149113753134/1099511627776 -1378059720192/1099511627776 -1584357202171/1099511627776 
4436368167643/1099511627776 3440941920749/1099511627776 1295599363245/1099511627776 
-842131474401/1099511627776 -253468945453/1099511627776 -653841868610/1099511627776 
-823940401202/1099511627776 -476209531036/1099511627776 -649810769908/1099511627776 
-771309584897/1099511627776 1975112944195/1099511627776 1295599363245/1099511627776 
1532894105584/1099511627776


--- Term 12 ---

Dimension of type : 2
Number of flags   : 12
Matrix dimension  : 6

Flags :
F1  : 00011100
F2  : 00101100
F3  : 01001100
F4  : 01011100
F5  : 01101100
F6  : 01111100
F7  : 10001100
F8  : 10011100
F9  : 10101100
F10 : 10111100
F11 : 11011100
F12 : 11101100

Basis :
B1 : (F2)-(F1)
B2 : (F7)-(F3)
B3 : (F9)-(F4)
B4 : (F8)-(F5)
B5 : (F10)-(F6)
B6 : (F12)-(F11)

Matrix :
1816082359641/1099511627776 256264956981/1099511627776 257216377407/1099511627776 
26274566637/1099511627776 129430911324/1099511627776 -31073445018/1099511627776 
256264956981/1099511627776 2890439676442/1099511627776 830734084539/1099511627776 
299005078285/1099511627776 676910330700/1099511627776 -326713617606/1099511627776 
257216377407/1099511627776 830734084539/1099511627776 2989206935042/1099511627776 
346957823427/1099511627776 541429817307/1099511627776 -285331553564/1099511627776 
26274566637/1099511627776 299005078285/1099511627776 346957823427/1099511627776 
1095318705989/1099511627776 352623316882/1099511627776 -258409806016/1099511627776 
129430911324/1099511627776 676910330700/1099511627776 541429817307/1099511627776 
352623316882/1099511627776 1126841091222/1099511627776 -357492272985/1099511627776 
-31073445018/1099511627776 -326713617606/1099511627776 -285331553564/1099511627776 
-258409806016/1099511627776 -357492272985/1099511627776 749183253906/1099511627776


--- Term 13 ---

Dimension of type : 2
Number of flags   : 13
Matrix dimension  : 7

Flags :
F1  : 00000110
F2  : 00010110
F3  : 00100110
F4  : 00110110
F5  : 01000110
F6  : 01010110
F7  : 01100110
F8  : 01110110
F9  : 10000110
F10 : 10010110
F11 : 10100110
F12 : 11000110
F13 : 11100110

Basis :
B1 : (F1)
B2 : (F2)+(F9)
B3 : (F3)+(F5)
B4 : (F4)+(F6)+(F11)+(F12)
B5 : (F7)
B6 : (F8)+(F13)
B7 : (F10)

Matrix :
1754543966464/1099511627776 -84862635664/1099511627776 -205150159776/1099511627776 
-5663955392/1099511627776 -320945992416/1099511627776 -54312245776/1099511627776 
-29048302560/1099511627776 -84862635664/1099511627776 348832088714/1099511627776 
-43449764079/1099511627776 -33745238543/1099511627776 -84085321054/1099511627776 
-106670589589/1099511627776 -19411294980/1099511627776 -205150159776/1099511627776 
-43449764079/1099511627776 826714371222/1099511627776 -77547069807/1099511627776 
-156880566324/1099511627776 7601999709/1099511627776 -10995945999/1099511627776 
-5663955392/1099511627776 -33745238543/1099511627776 -77547069807/1099511627776 
147435125229/1099511627776 -31529318420/1099511627776 -44703073508/1099511627776 
-4535169936/1099511627776 -320945992416/1099511627776 -84085321054/1099511627776 
-156880566324/1099511627776 -31529318420/1099511627776 1050438746097/1099511627776 
-20152389898/1099511627776 -37452392666/1099511627776 -54312245776/1099511627776 
-106670589589/1099511627776 7601999709/1099511627776 -44703073508/1099511627776 
-20152389898/1099511627776 313421559007/1099511627776 -16809397375/1099511627776 
-29048302560/1099511627776 -19411294980/1099511627776 -10995945999/1099511627776 
-4535169936/1099511627776 -37452392666/1099511627776 -16809397375/1099511627776 
75408306869/1099511627776


--- Term 14 ---

Dimension of type : 2
Number of flags   : 10
Matrix dimension  : 6

Flags :
F1  : 00010110
F2  : 00100110
F3  : 00110110
F4  : 01000110
F5  : 01010110
F6  : 01110110
F7  : 10000110
F8  : 10100110
F9  : 11000110
F10 : 11100110

Basis :
B1 : (F7)-(F1)
B2 : (F4)-(F2)
B3 : (F5)-(F3)
B4 : (F8)-(F3)
B5 : (F9)-(F3)
B6 : (F10)-(F6)

Matrix :
923620946704/1099511627776 1922104/1099511627776 -92071664756/1099511627776 
92076470016/1099511627776 92073586860/1099511627776 -17171116084/1099511627776 
1922104/1099511627776 1954580151973/1099511627776 3413878240/1099511627776 
-3412480167/1099511627776 3412863393/1099511627776 -35734/1099511627776 
-92071664756/1099511627776 3413878240/1099511627776 1423585367969/1099511627776 
-395103204602/1099511627776 -508205176095/1099511627776 37599606537/1099511627776 
92076470016/1099511627776 -3412480167/1099511627776 -395103204602/1099511627776 
1423587179282/1099511627776 -520275076753/1099511627776 -37599816920/1099511627776 
92073586860/1099511627776 3412863393/1099511627776 -508205176095/1099511627776 
-520275076753/1099511627776 1423585241180/1099511627776 -37600251758/1099511627776 
-17171116084/1099511627776 -35734/1099511627776 37599606537/1099511627776 
-37599816920/1099511627776 -37600251758/1099511627776 579344439854/1099511627776


--- Term 15 ---

Dimension of type : 2
Number of flags   : 16
Matrix dimension  : 12

Flags :
F1  : 00001110
F2  : 00011110
F3  : 00101110
F4  : 00111110
F5  : 01001110
F6  : 01011110
F7  : 01101110
F8  : 01111110
F9  : 10001110
F10 : 10011110
F11 : 10101110
F12 : 10111110
F13 : 11001110
F14 : 11011110
F15 : 11101110
F16 : 11111110

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)
B4  : (F4)+(F6)
B5  : (F7)
B6  : (F8)
B7  : (F9)
B8  : (F10)
B9  : (F11)+(F13)
B10 : (F12)+(F14)
B11 : (F15)
B12 : (F16)

Matrix :
3412358424049/1099511627776 -208071333966/1099511627776 -268537597347/1099511627776 
96873851594/1099511627776 -612626158737/1099511627776 13281777830/1099511627776 
69083717286/1099511627776 65311618492/1099511627776 -173970969746/1099511627776 
25965044392/1099511627776 -554057028295/1099511627776 -68636681092/1099511627776 
-208071333966/1099511627776 1852255997293/1099511627776 -183805764046/1099511627776 
55175680056/1099511627776 -331771708934/1099511627776 42566186947/1099511627776 
-210742728042/1099511627776 -37020711341/1099511627776 -63640292537/1099511627776 
-50258385344/1099511627776 -192005772988/1099511627776 21019660012/1099511627776 
-268537597347/1099511627776 -183805764046/1099511627776 2498524219549/1099511627776 
705444981498/1099511627776 1455574243061/1099511627776 1472642540516/1099511627776 
-372157986282/1099511627776 -92681906590/1099511627776 -1446951656986/1099511627776 
-1095053713558/1099511627776 -1571024884331/1099511627776 -435103990672/1099511627776 
96873851594/1099511627776 55175680056/1099511627776 705444981498/1099511627776 
1172470231812/1099511627776 854057989402/1099511627776 1119483431756/1099511627776 
-273450062756/1099511627776 -61573213168/1099511627776 -1079108449648/1099511627776 
-827632780780/1099511627776 -1226322150942/1099511627776 -339449935904/1099511627776 
-612626158737/1099511627776 -331771708934/1099511627776 1455574243061/1099511627776 
854057989402/1099511627776 3888410686260/1099511627776 1828584563309/1099511627776 
-500838408901/1099511627776 -105944307779/1099511627776 -1623999453801/1099511627776 
-1354779702011/1099511627776 -2188901575816/1099511627776 -549211055865/1099511627776 
13281777830/1099511627776 42566186947/1099511627776 1472642540516/1099511627776 
1119483431756/1099511627776 1828584563309/1099511627776 1939861856207/1099511627776 
-410862059313/1099511627776 -94753666877/1099511627776 -1510075573016/1099511627776 
-1427667920760/1099511627776 -1903658524476/1099511627776 -599886977275/1099511627776 
69083717286/1099511627776 -210742728042/1099511627776 -372157986282/1099511627776 
-273450062756/1099511627776 -500838408901/1099511627776 -410862059313/1099511627776 
1660116656171/1099511627776 343489172091/1099511627776 84116191168/1099511627776 
477615904170/1099511627776 -712705127173/1099511627776 -189347859989/1099511627776 
65311618492/1099511627776 -37020711341/1099511627776 -92681906590/1099511627776 
-61573213168/1099511627776 -105944307779/1099511627776 -94753666877/1099511627776 
343489172091/1099511627776 138893445822/1099511627776 9284927753/1099511627776 
142483552462/1099511627776 -188660535018/1099511627776 -102050507128/1099511627776 
-173970969746/1099511627776 -63640292537/1099511627776 -1446951656986/1099511627776 
-1079108449648/1099511627776 -1623999453801/1099511627776 -1510075573016/1099511627776 
84116191168/1099511627776 9284927753/1099511627776 1990941440263/1099511627776 
1076425812292/1099511627776 1785195594138/1099511627776 530056409145/1099511627776 
25965044392/1099511627776 -50258385344/1099511627776 -1095053713558/1099511627776 
-827632780780/1099511627776 -1354779702011/1099511627776 -1427667920760/1099511627776 
477615904170/1099511627776 142483552462/1099511627776 1076425812292/1099511627776 
1090128660065/1099511627776 1248420396647/1099511627776 370324989280/1099511627776 
-554057028295/1099511627776 -192005772988/1099511627776 -1571024884331/1099511627776 
-1226322150942/1099511627776 -2188901575816/1099511627776 -1903658524476/1099511627776 
-712705127173/1099511627776 -188660535018/1099511627776 1785195594138/1099511627776 
1248420396647/1099511627776 4113273089409/1099511627776 864227782481/1099511627776 
-68636681092/1099511627776 21019660012/1099511627776 -435103990672/1099511627776 
-339449935904/1099511627776 -549211055865/1099511627776 -599886977275/1099511627776 
-189347859989/1099511627776 -102050507128/1099511627776 530056409145/1099511627776 
370324989280/1099511627776 864227782481/1099511627776 314013021786/1099511627776


--- Term 16 ---

Dimension of type : 2
Number of flags   : 8
Matrix dimension  : 4

Flags :
F1 : 00101110
F2 : 00111110
F3 : 01001110
F4 : 01011110
F5 : 10101110
F6 : 10111110
F7 : 11001110
F8 : 11011110

Basis :
B1 : (F3)-(F1)
B2 : (F4)-(F2)
B3 : (F7)-(F5)
B4 : (F8)-(F6)

Matrix :
5021368387281/1099511627776 900096531198/1099511627776 -870629472048/1099511627776 
-719480264916/1099511627776 900096531198/1099511627776 1497285892925/1099511627776 
-635104569837/1099511627776 -557552870386/1099511627776 -870629472048/1099511627776 
-635104569837/1099511627776 5044900990769/1099511627776 2647624535202/1099511627776 
-719480264916/1099511627776 -557552870386/1099511627776 2647624535202/1099511627776 
2205598571816/1099511627776


--- Term 17 ---

Dimension of type : 2
Number of flags   : 15
Matrix dimension  : 5

Flags :
F1  : 00001111
F2  : 00011111
F3  : 00101111
F4  : 00111111
F5  : 01001111
F6  : 01011111
F7  : 01101111
F8  : 01111111
F9  : 10001111
F10 : 10011111
F11 : 10101111
F12 : 10111111
F13 : 11001111
F14 : 11011111
F15 : 11101111

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F5)+(F9)
B3 : (F4)+(F6)+(F11)+(F13)
B4 : (F7)+(F10)
B5 : (F8)+(F12)+(F14)+(F15)

Matrix :
1297694618896/1099511627776 -118482169312/1099511627776 -45558585852/1099511627776 
-205227229584/1099511627776 34409587784/1099511627776 -118482169312/1099511627776 
215414665040/1099511627776 -53206399356/1099511627776 -813587328/1099511627776 
136326380/1099511627776 -45558585852/1099511627776 -53206399356/1099511627776 
94047263595/1099511627776 7531758663/1099511627776 -1262740941/1099511627776 
-205227229584/1099511627776 -813587328/1099511627776 7531758663/1099511627776 
705685783253/1099511627776 -118320914588/1099511627776 34409587784/1099511627776 
136326380/1099511627776 -1262740941/1099511627776 -118320914588/1099511627776 
19838629545/1099511627776


--- Term 18 ---

Dimension of type : 2
Number of flags   : 12
Matrix dimension  : 9

Flags :
F1  : 00011111
F2  : 00101111
F3  : 00111111
F4  : 01001111
F5  : 01011111
F6  : 01111111
F7  : 10001111
F8  : 10101111
F9  : 10111111
F10 : 11001111
F11 : 11011111
F12 : 11101111

Basis :
B1 : (F2)-(F1)
B2 : (F4)-(F1)
B3 : (F7)-(F1)
B4 : (F5)-(F3)
B5 : (F8)-(F3)
B6 : (F10)-(F3)
B7 : (F9)-(F6)
B8 : (F11)-(F6)
B9 : (F12)-(F6)

Matrix :
1386414406521/1099511627776 -792984659670/1099511627776 -296714284695/1099511627776 
-64521330417/1099511627776 64520152956/1099511627776 -64522507878/1099511627776 
108208665900/1099511627776 -108208665900/1099511627776 -1177461/1099511627776 
-792984659670/1099511627776 1386412609864/1099511627776 -296713345990/1099511627776 
64521421738/1099511627776 -64519782426/1099511627776 64522095208/1099511627776 
-108207880268/1099511627776 108207880268/1099511627776 673470/1099511627776 
-296714284695/1099511627776 -296713345990/1099511627776 1386409099650/1099511627776 
-64512137465/1099511627776 64512950425/1099511627776 64513344415/1099511627776 
-394820/1099511627776 394820/1099511627776 108189537280/1099511627776 
-64521330417/1099511627776 64521421738/1099511627776 -64512137465/1099511627776 
1178279173566/1099511627776 -415874251364/1099511627776 -381183516907/1099511627776 
-227092462224/1099511627776 227092462224/1099511627776 -227053593577/1099511627776 
64520152956/1099511627776 -64519782426/1099511627776 64512950425/1099511627776 
-415874251364/1099511627776 1178279482566/1099511627776 -381218914219/1099511627776 
227088998522/1099511627776 -227088998522/1099511627776 227051008585/1099511627776 
-64522507878/1099511627776 64522095208/1099511627776 64513344415/1099511627776 
-381183516907/1099511627776 -381218914219/1099511627776 1178282751599/1099511627776 
-227094566783/1099511627776 227094566783/1099511627776 227051679283/1099511627776 
108208665900/1099511627776 -108207880268/1099511627776 -394820/1099511627776 
-227092462224/1099511627776 227088998522/1099511627776 -227094566783/1099511627776 
397567452254/1099511627776 -397567452254/1099511627776 4586856/1099511627776 
-108208665900/1099511627776 108207880268/1099511627776 394820/1099511627776 
227092462224/1099511627776 -227088998522/1099511627776 227094566783/1099511627776 
-397567452254/1099511627776 397567452254/1099511627776 -4586856/1099511627776 
-1177461/1099511627776 673470/1099511627776 108189537280/1099511627776 
-227053593577/1099511627776 227051008585/1099511627776 227051679283/1099511627776 
4586856/1099511627776 -4586856/1099511627776 397458259682/1099511627776



==> B4B5.txt <==
#This file contains all the data needed to show $\pi_{cv}(B_4,B_5)$ is at most 0.53111 (see
#Section 2.5.3). The calculation can be verified using the program
#"HypercubeVertexDensityChecker".

Program                        : HypercubeVertexDensityChecker

Dimension of subcubes H        : 4
Number of forbidden hypercubes : 2
Forbidden hypercubes           :
01011111 #B_4
01111110 #B_5
Number of terms                : 16


--- Term 1 ---

Dimension of type : 0
Number of flags   : 6
Matrix dimension  : 6

Flags :
F1 : 0000
F2 : 0100
F3 : 1000
F4 : 1100
F5 : 0110
F6 : 1110

Basis :
B1 : (F1)
B2 : (F2)
B3 : (F3)
B4 : (F4)
B5 : (F5)
B6 : (F6)

Matrix :
42498647104/1099511627776 -25674788536/1099511627776 59001939312/1099511627776 
4535550152/1099511627776 53369660520/1099511627776 -328266961808/1099511627776 
-25674788536/1099511627776 15833125450/1099511627776 -36430204659/1099511627776 
-2765683766/1099511627776 -32829175059/1099511627776 201881915633/1099511627776 
59001939312/1099511627776 -36430204659/1099511627776 83988987073/1099511627776 
6369682497/1099511627776 75666649594/1099511627776 -465342079849/1099511627776 
4535550152/1099511627776 -2765683766/1099511627776 6369682497/1099511627776 
498624039/1099511627776 5773391892/1099511627776 -35530795084/1099511627776 
53369660520/1099511627776 -32829175059/1099511627776 75666649594/1099511627776 
5773391892/1099511627776 68255372766/1099511627776 -419817519289/1099511627776 
-328266961808/1099511627776 201881915633/1099511627776 -465342079849/1099511627776 
-35530795084/1099511627776 -419817519289/1099511627776 2582218240079/1099511627776


--- Term 2 ---

Dimension of type : 0
Number of flags   : 6
Matrix dimension  : 6

Flags :
F1 : 0001
F2 : 0101
F3 : 1001
F4 : 1101
F5 : 0111
F6 : 1111

Basis :
B1 : (F1)
B2 : (F2)
B3 : (F3)
B4 : (F4)
B5 : (F5)
B6 : (F6)

Matrix :
20316872/1099511627776 -202383106/1099511627776 8424034/1099511627776 193828818/1099511627776
-4411556/1099511627776 1948978468609492366/1099511627776 -202383106/1099511627776 
2233535341/1099511627776 -98941139/1099511627776 -2121176639/1099511627776 
32792216/1099511627776 -17302333938308637068/1099511627776 8424034/1099511627776 
-98941139/1099511627776 4530881/1099511627776 93519021/1099511627776 -1058764/1099511627776 
662210897583375602/1099511627776 193828818/1099511627776 -2121176639/1099511627776 
93519021/1099511627776 2015807417/1099511627776 -32326564/1099511627776 
16745306478507248454/1099511627776 -4411556/1099511627776 32792216/1099511627776 
-1058764/1099511627776 -32326564/1099511627776 1529716/1099511627776 
-531483081973084918/1099511627776 1948978468609492366/1099511627776 
-17302333938308637068/1099511627776 662210897583375602/1099511627776 
16745306478507248454/1099511627776 -531483081973084918/1099511627776 
207470791533440165331256492973/1099511627776


--- Term 3 ---

Dimension of type : 1
Number of flags   : 4
Matrix dimension  : 3

Flags :
F1 : 0000
F2 : 0100
F3 : 1000
F4 : 1100

Basis :
B1 : (F1)
B2 : (F2)+(F3)
B3 : (F4)

Matrix :
274730625/1099511627776 -39415350/1099511627776 18845775/1099511627776 
-39415350/1099511627776   5654884/1099511627776 -2703786/1099511627776
 18845775/1099511627776  -2703786/1099511627776  1292769/1099511627776


--- Term 4 ---

Dimension of type : 1
Number of flags   : 4
Matrix dimension  : 3

Flags :
F1 : 0011
F2 : 0111
F3 : 1011
F4 : 1111

Basis :
B1 : (F1)
B2 : (F2)+(F3)
B3 : (F4)

Matrix :
2024929/1099511627776 530779/1099511627776 -1558908868579142975/1099511627776 
530779/1099511627776 139129/1099511627776 -408624742080126725/1099511627776 
-1558908868579142975/1099511627776 -408624742080126725/1099511627776 
1200139294036829767103049630625/1099511627776


--- Term 5 ---

Dimension of type : 2
Number of flags   : 16
Matrix dimension  : 6

Flags :
F1  : 00000000
F2  : 00010000
F3  : 00100000
F4  : 00110000
F5  : 01000000
F6  : 01010000
F7  : 01100000
F8  : 01110000
F9  : 10000000
F10 : 10010000
F11 : 10100000
F12 : 10110000
F13 : 11000000
F14 : 11010000
F15 : 11100000
F16 : 11110000

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F5)+(F9)
B3 : (F4)+(F6)+(F11)+(F13)
B4 : (F7)+(F10)
B5 : (F8)+(F12)+(F14)+(F15)
B6 : (F16)

Matrix :
539484374016/1099511627776 73818316992/1099511627776 -48040445376/1099511627776 
-262167329760/1099511627776 8466535392/1099511627776 108687045600/1099511627776 
73818316992/1099511627776 11279406893/1099511627776 -6108599325/1099511627776 
-35965895465/1099511627776 959458153/1099511627776 14959813262/1099511627776 
-48040445376/1099511627776 -6108599325/1099511627776 5846131153/1099511627776 
23421281291/1099511627776 -975545589/1099511627776 -9666141682/1099511627776 
-262167329760/1099511627776 -35965895465/1099511627776 23421281291/1099511627776 
127787259155/1099511627776 -4145299252/1099511627776 -52976554115/1099511627776 
8466535392/1099511627776 959458153/1099511627776 -975545589/1099511627776 
-4145299252/1099511627776 184602930/1099511627776 1707464493/1099511627776 
108687045600/1099511627776 14959813262/1099511627776 -9666141682/1099511627776 
-52976554115/1099511627776 1707464493/1099511627776 798377172456329581/1099511627776


--- Term 6 ---

Dimension of type : 2
Number of flags   : 14
Matrix dimension  : 10

Flags :
F1  : 00010000
F2  : 00100000
F3  : 00110000
F4  : 01000000
F5  : 01010000
F6  : 01100000
F7  : 01110000
F8  : 10000000
F9  : 10010000
F10 : 10100000
F11 : 10110000
F12 : 11000000
F13 : 11010000
F14 : 11100000

Basis :
B1  : (F2)-(F1)
B2  : (F4)-(F1)
B3  : (F8)-(F1)
B4  : (F5)-(F3)
B5  : (F10)-(F3)
B6  : (F12)-(F3)
B7  : (F9)-(F6)
B8  : (F11)-(F7)
B9  : (F13)-(F7)
B10 : (F14)-(F7)

Matrix :
403729347609/1099511627776 -401956589979/1099511627776 -886378815/1099511627776 
382528691307/1099511627776 -382528691307/1099511627776 382528691307/1099511627776 
-212857995/1099511627776 619860272556/1099511627776 -620048985465/1099511627776 
94038756/1099511627776 -401956589979/1099511627776 403729843738/1099511627776 
-886597138/1099511627776 -382528943703/1099511627776 382528943703/1099511627776 
-382528943703/1099511627776 -212844758/1099511627776 -620049532173/1099511627776 
619860472681/1099511627776 94816308/1099511627776 -886378815/1099511627776 
-886597138/1099511627776 403729293707/1099511627776 382528756484/1099511627776 
-382528756484/1099511627776 -382528532330/1099511627776 212847806/1099511627776 
94605339/1099511627776 94277693/1099511627776 619859881583/1099511627776 
382528691307/1099511627776 -382528943703/1099511627776 382528756484/1099511627776 
738726522050/1099511627776 -727420287558/1099511627776 -5652923296/1099511627776 
-4263/1099511627776 591020522164/1099511627776 -591020355817/1099511627776 
591019717787/1099511627776 -382528691307/1099511627776 382528943703/1099511627776 
-382528756484/1099511627776 -727420287558/1099511627776 738726549746/1099511627776 
-5653222886/1099511627776 4263/1099511627776 -591020523014/1099511627776 
591020356667/1099511627776 -591019718637/1099511627776 382528691307/1099511627776 
-382528943703/1099511627776 -382528532330/1099511627776 -5652923296/1099511627776 
-5653222886/1099511627776 738726361156/1099511627776 -4263/1099511627776 
591020590185/1099511627776 -591020423838/1099511627776 -591020483020/1099511627776 
-212857995/1099511627776 -212844758/1099511627776 212847806/1099511627776 -4263/1099511627776
4263/1099511627776 -4263/1099511627776 407032062/1099511627776 54680421/1099511627776 
54702795/1099511627776 -54687870/1099511627776 619860272556/1099511627776 
-620049532173/1099511627776 94605339/1099511627776 591020522164/1099511627776 
-591020523014/1099511627776 591020590185/1099511627776 54680421/1099511627776 
957728852656/1099511627776 -957628859867/1099511627776 -50501315/1099511627776 
-620048985465/1099511627776 619860472681/1099511627776 94277693/1099511627776 
-591020355817/1099511627776 591020356667/1099511627776 -591020423838/1099511627776 
54702795/1099511627776 -957628859867/1099511627776 957728329408/1099511627776 
-49226533/1099511627776 94038756/1099511627776 94816308/1099511627776 
619859881583/1099511627776 591019717787/1099511627776 -591019718637/1099511627776 
-591020483020/1099511627776 -54687870/1099511627776 -50501315/1099511627776 
-49226533/1099511627776 957727704494/1099511627776


--- Term 7 ---

Dimension of type : 2
Number of flags   : 16
Matrix dimension  : 12

Flags :
F1  : 00001000
F2  : 00011000
F3  : 00101000
F4  : 00111000
F5  : 01001000
F6  : 01011000
F7  : 01101000
F8  : 01111000
F9  : 10001000
F10 : 10011000
F11 : 10101000
F12 : 10111000
F13 : 11001000
F14 : 11011000
F15 : 11101000
F16 : 11111000

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)
B4  : (F4)+(F6)
B5  : (F7)
B6  : (F8)
B7  : (F9)
B8  : (F10)
B9  : (F11)+(F13)
B10 : (F12)+(F14)
B11 : (F15)
B12 : (F16)

Matrix :
5008030806769/1099511627776 1110514897257/1099511627776 1117091976614/1099511627776 
-1188750587737/1099511627776 -251502233255/1099511627776 833514452980/1099511627776 
-2153670118214/1099511627776 -3763152377129/1099511627776 -562999335677/1099511627776 
-1429099311800/1099511627776 603202544472/1099511627776 435385198102/1099511627776 
1110514897257/1099511627776 2587088885562/1099511627776 779266075596/1099511627776 
-1485158313867/1099511627776 -1073395572411/1099511627776 1358220562347/1099511627776 
-100523001561/1099511627776 -5661595180728/1099511627776 1452404389824/1099511627776 
-2552358192195/1099511627776 -44140063209/1099511627776 1721900113308/1099511627776 
1117091976614/1099511627776 779266075596/1099511627776 1926713654060/1099511627776 
-1339184571236/1099511627776 679553474996/1099511627776 739375413748/1099511627776 
-3974635761350/1099511627776 -2915144910318/1099511627776 -2484451126002/1099511627776 
-211740440740/1099511627776 -1133534236328/1099511627776 -1194353029200/1099511627776 
-1188750587737/1099511627776 -1485158313867/1099511627776 -1339184571236/1099511627776 
1399405231263/1099511627776 -74666692853/1099511627776 -1019767819035/1099511627776 
2162095195865/1099511627776 3504035178091/1099511627776 445014614553/1099511627776 
673640462606/1099511627776 2226686053052/1099511627776 665584780273/1099511627776 
-251502233255/1099511627776 -1073395572411/1099511627776 679553474996/1099511627776 
-74666692853/1099511627776 1460383999748/1099511627776 -225118490258/1099511627776 
-2315396020302/1099511627776 2651964657458/1099511627776 -1737243271467/1099511627776 
2654065320363/1099511627776 -4628150726621/1099511627776 -3580777013422/1099511627776 
833514452980/1099511627776 1358220562347/1099511627776 739375413748/1099511627776 
-1019767819035/1099511627776 -225118490258/1099511627776 834446533123/1099511627776 
-842641921817/1099511627776 -2869758702015/1099511627776 419176781782/1099511627776 
-794193914916/1099511627776 -1651530705972/1099511627776 -87305053889/1099511627776 
-2153670118214/1099511627776 -100523001561/1099511627776 -3974635761350/1099511627776 
2162095195865/1099511627776 -2315396020302/1099511627776 -842641921817/1099511627776 
9255201596246/1099511627776 3009668282396/1099511627776 6692920409998/1099511627776 
-1267153024111/1099511627776 2877389550863/1099511627776 4052627003085/1099511627776 
-3763152377129/1099511627776 -5661595180728/1099511627776 -2915144910318/1099511627776 
3504035178091/1099511627776 2651964657458/1099511627776 -2869758702015/1099511627776 
3009668282396/1099511627776 15740024413759/1099511627776 342072116883/1099511627776 
8251571116630/1099511627776 -8720925361368/1099511627776 -7012305085011/1099511627776 
-562999335677/1099511627776 1452404389824/1099511627776 -2484451126002/1099511627776 
445014614553/1099511627776 -1737243271467/1099511627776 419176781782/1099511627776 
6692920409998/1099511627776 342072116883/1099511627776 6782999210278/1099511627776 
-573084368676/1099511627776 -3921954073801/1099511627776 1210116605508/1099511627776 
-1429099311800/1099511627776 -2552358192195/1099511627776 -211740440740/1099511627776 
673640462606/1099511627776 2654065320363/1099511627776 -794193914916/1099511627776 
-1267153024111/1099511627776 8251571116630/1099511627776 -573084368676/1099511627776 
6532035416583/1099511627776 -12364969326656/1099511627776 -7867293161615/1099511627776 
603202544472/1099511627776 -44140063209/1099511627776 -1133534236328/1099511627776 
2226686053052/1099511627776 -4628150726621/1099511627776 -1651530705972/1099511627776 
2877389550863/1099511627776 -8720925361368/1099511627776 -3921954073801/1099511627776 
-12364969326656/1099511627776 38879433228379/1099511627776 18841375841186/1099511627776 
435385198102/1099511627776 1721900113308/1099511627776 -1194353029200/1099511627776 
665584780273/1099511627776 -3580777013422/1099511627776 -87305053889/1099511627776 
4052627003085/1099511627776 -7012305085011/1099511627776 1210116605508/1099511627776 
-7867293161615/1099511627776 18841375841186/1099511627776 7600613142109927489/1099511627776


--- Term 8 ---

Dimension of type : 2
Number of flags   : 8
Matrix dimension  : 4

Flags :
F1 : 00101000
F2 : 00111000
F3 : 01001000
F4 : 01011000
F5 : 10101000
F6 : 10111000
F7 : 11001000
F8 : 11011000

Basis :
B1 : (F3)-(F1)
B2 : (F4)-(F2)
B3 : (F7)-(F5)
B4 : (F8)-(F6)

Matrix :
1080784793664/1099511627776 -254570890176/1099511627776 -578818387728/1099511627776 
-1865286505368/1099511627776 -254570890176/1099511627776 98843037508/1099511627776 
1004912663306/1099511627776 555066797772/1099511627776 -578818387728/1099511627776 
1004912663306/1099511627776 19804082447229/1099511627776 3569831241884/1099511627776 
-1865286505368/1099511627776 555066797772/1099511627776 3569831241884/1099511627776 
3736136593823/1099511627776


--- Term 9 ---

Dimension of type : 2
Number of flags   : 15
Matrix dimension  : 9

Flags :
F1  : 00001100
F2  : 00011100
F3  : 00101100
F4  : 00111100
F5  : 01001100
F6  : 01011100
F7  : 01101100
F8  : 01111100
F9  : 10001100
F10 : 10011100
F11 : 10101100
F12 : 10111100
F13 : 11001100
F14 : 11011100
F15 : 11101100

Basis :
B1 : (F1)
B2 : (F2)+(F3)
B3 : (F4)
B4 : (F5)+(F9)
B5 : (F6)+(F11)
B6 : (F7)+(F10)
B7 : (F8)+(F12)
B8 : (F13)
B9 : (F14)+(F15)

Matrix :
6082221358656/1099511627776 2971173726000/1099511627776 -969151367736/1099511627776 
-1716207653592/1099511627776 878961848616/1099511627776 -1050467441688/1099511627776 
2013909519384/1099511627776 -711848883407932494216/1099511627776 
-774210375010755662040/1099511627776 2971173726000/1099511627776 2574872047541/1099511627776 
-784266590790/1099511627776 -682547581102/1099511627776 367392636617/1099511627776 
-1299586109664/1099511627776 2084579488697/1099511627776 -7041731015410167786/1099511627776 
-7252008079575878870/1099511627776 -969151367736/1099511627776 -784266590790/1099511627776 
255512386841/1099511627776 448739246737/1099511627776 -179207103171/1099511627776 
278108110473/1099511627776 -532000756049/1099511627776 -890081739767079469/1099511627776 
-1101065878382760235/1099511627776 -1716207653592/1099511627776 -682547581102/1099511627776 
448739246737/1099511627776 3670190757395/1099511627776 -1078988175293/1099511627776 
-1361001412866/1099511627776 938722229536/1099511627776 -33962560908626361838/1099511627776 
-35412327578542129624/1099511627776 878961848616/1099511627776 367392636617/1099511627776 
-179207103171/1099511627776 -1078988175293/1099511627776 499287245620/1099511627776 
297222279232/1099511627776 -125254789683/1099511627776 -208928695511979839086/1099511627776 
-259649023545882475848/1099511627776 -1050467441688/1099511627776 
-1299586109664/1099511627776 278108110473/1099511627776 -1361001412866/1099511627776 
297222279232/1099511627776 1489863570668/1099511627776 -1781376688543/1099511627776 
18952027579758694961/1099511627776 18673344457705142858/1099511627776 
2013909519384/1099511627776 2084579488697/1099511627776 -532000756049/1099511627776 
938722229536/1099511627776 -125254789683/1099511627776 -1781376688543/1099511627776 
2325367342259/1099511627776 -18668106112966405903/1099511627776 
-18198006824571658854/1099511627776 -711848883407932494216/1099511627776 
-7041731015410167786/1099511627776 -890081739767079469/1099511627776 
-33962560908626361838/1099511627776 -208928695511979839086/1099511627776 
18952027579758694961/1099511627776 -18668106112966405903/1099511627776 
512487861564001940305308666347/1099511627776 516711680665068946044169139333/1099511627776 
-774210375010755662040/1099511627776 -7252008079575878870/1099511627776 
-1101065878382760235/1099511627776 -35412327578542129624/1099511627776 
-259649023545882475848/1099511627776 18673344457705142858/1099511627776 
-18198006824571658854/1099511627776 516711680665068946044169139333/1099511627776 
695636385537681863724487619800/1099511627776


--- Term 10 ---

Dimension of type : 2
Number of flags   : 12
Matrix dimension  : 6

Flags :
F1  : 00011100
F2  : 00101100
F3  : 01001100
F4  : 01011100
F5  : 01101100
F6  : 01111100
F7  : 10001100
F8  : 10011100
F9  : 10101100
F10 : 10111100
F11 : 11011100
F12 : 11101100

Basis :
B1 : (F2)-(F1)
B2 : (F7)-(F3)
B3 : (F9)-(F4)
B4 : (F8)-(F5)
B5 : (F10)-(F6)
B6 : (F12)-(F11)

Matrix :
6429809989849/1099511627776 1882399841399/1099511627776 809248067687/1099511627776 
696994854504/1099511627776 -2898275065395/1099511627776 352175161763922087/1099511627776 
1882399841399/1099511627776 4570517437949/1099511627776 3138084869087/1099511627776 
42678767104/1099511627776 -3166358117045/1099511627776 -2276835075245741763/1099511627776 
809248067687/1099511627776 3138084869087/1099511627776 2400792594482/1099511627776 
182742434068/1099511627776 -2896760889941/1099511627776 8803552401962449623/1099511627776 
696994854504/1099511627776 42678767104/1099511627776 182742434068/1099511627776 
366296805305/1099511627776 -1374837779723/1099511627776 255862093562892254/1099511627776 
-2898275065395/1099511627776 -3166358117045/1099511627776 -2896760889941/1099511627776 
-1374837779723/1099511627776 7326433486836/1099511627776 1173306820369012215/1099511627776 
352175161763922087/1099511627776 -2276835075245741763/1099511627776 
8803552401962449623/1099511627776 255862093562892254/1099511627776 
1173306820369012215/1099511627776 81555498036544368887728460206/1099511627776


--- Term 11 ---

Dimension of type : 2
Number of flags   : 16
Matrix dimension  : 9

Flags :
F1  : 00000110
F2  : 00010110
F3  : 00100110
F4  : 00110110
F5  : 01000110
F6  : 01010110
F7  : 01100110
F8  : 01110110
F9  : 10000110
F10 : 10010110
F11 : 10100110
F12 : 10110110
F13 : 11000110
F14 : 11010110
F15 : 11100110
F16 : 11110110

Basis :
B1 : (F1)
B2 : (F2)+(F9)
B3 : (F3)+(F5)
B4 : (F4)+(F6)+(F11)+(F13)
B5 : (F7)
B6 : (F8)+(F15)
B7 : (F10)
B8 : (F12)+(F14)
B9 : (F16)

Matrix :
1377599858944/1099511627776 1053273890544/1099511627776 -1376101028720/1099511627776 
-993115281984/1099511627776 251511223344/1099511627776 -1631874000336/1099511627776 
-13014118656/1099511627776 1482848961408/1099511627776 -1062837295920/1099511627776 
1053273890544/1099511627776 806879279578/1099511627776 -1054144058581/1099511627776 
-760808840351/1099511627776 192724197788/1099511627776 -1250130677963/1099511627776 
-9966542523/1099511627776 1135941527164/1099511627776 -813143307145/1099511627776 
-1376101028720/1099511627776 -1054144058581/1099511627776 1377335205098/1099511627776 
993987770711/1099511627776 -251726096639/1099511627776 1633273901981/1099511627776 
13010737335/1099511627776 -1484085710854/1099511627776 1062359576164/1099511627776 
-993115281984/1099511627776 -760808840351/1099511627776 993987770711/1099511627776 
717391581827/1099511627776 -181813043411/1099511627776 1178762575210/1099511627776 
9388629998/1099511627776 -1071012550573/1099511627776 766898883710/1099511627776 
251511223344/1099511627776 192724197788/1099511627776 -251726096639/1099511627776 
-181813043411/1099511627776 46757297270/1099511627776 -298583567467/1099511627776 
-2339423855/1099511627776 270779827072/1099511627776 -195485020751/1099511627776 
-1631874000336/1099511627776 -1250130677963/1099511627776 1633273901981/1099511627776 
1178762575210/1099511627776 -298583567467/1099511627776 1936891975685/1099511627776 
15438175998/1099511627776 -1759968081924/1099511627776 1259843167557/1099511627776 
-13014118656/1099511627776 -9966542523/1099511627776 13010737335/1099511627776 
9388629998/1099511627776 -2339423855/1099511627776 15438175998/1099511627776 
126632770/1099511627776 -14062065454/1099511627776 9963087201/1099511627776 
1482848961408/1099511627776 1135941527164/1099511627776 -1484085710854/1099511627776 
-1071012550573/1099511627776 270779827072/1099511627776 -1759968081924/1099511627776 
-14062065454/1099511627776 1599606723069/1099511627776 -1143802239029/1099511627776 
-1062837295920/1099511627776 -813143307145/1099511627776 1062359576164/1099511627776 
766898883710/1099511627776 -195485020751/1099511627776 1259843167557/1099511627776 
9963087201/1099511627776 -1143802239029/1099511627776 6883438536731023059/1099511627776


--- Term 12 ---

Dimension of type : 2
Number of flags   : 12
Matrix dimension  : 7

Flags :
F1  : 00010110
F2  : 00100110
F3  : 00110110
F4  : 01000110
F5  : 01010110
F6  : 01110110
F7  : 10000110
F8  : 10100110
F9  : 10110110
F10 : 11000110
F11 : 11010110
F12 : 11100110

Basis :
B1 : (F7)-(F1)
B2 : (F4)-(F2)
B3 : (F5)-(F3)
B4 : (F8)-(F3)
B5 : (F10)-(F3)
B6 : (F12)-(F6)
B7 : (F11)-(F9)

Matrix :
826988353321/1099511627776 0/1099511627776 178914101249/1099511627776 
-178914101249/1099511627776 -178914101249/1099511627776 -399148110491/1099511627776 
0/1099511627776 0/1099511627776 1292773548004/1099511627776 -621513718250/1099511627776 
621513718250/1099511627776 -621513718250/1099511627776 0/1099511627776 
2596831840858/1099511627776 178914101249/1099511627776 -621513718250/1099511627776 
4136672142731/1099511627776 -306481370741/1099511627776 -3538879446981/1099511627776 
-88253779354/1099511627776 -1248862010075/1099511627776 -178914101249/1099511627776 
621513718250/1099511627776 -306481370741/1099511627776 4136672108995/1099511627776 
-291309726809/1099511627776 88253789544/1099511627776 1248862552015/1099511627776 
-178914101249/1099511627776 -621513718250/1099511627776 -3538879446981/1099511627776 
-291309726809/1099511627776 4136672159267/1099511627776 88253761250/1099511627776 
-1248865077679/1099511627776 -399148110491/1099511627776 0/1099511627776 
-88253779354/1099511627776 88253789544/1099511627776 88253761250/1099511627776 
192820493700/1099511627776 38602/1099511627776 0/1099511627776 2596831840858/1099511627776 
-1248862010075/1099511627776 1248862552015/1099511627776 -1248865077679/1099511627776 
38602/1099511627776 5218063657541/1099511627776


--- Term 13 ---

Dimension of type : 2
Number of flags   : 13
Matrix dimension  : 9

Flags :
F1  : 00001110
F2  : 00011110
F3  : 00101110
F4  : 00111110
F5  : 01001110
F6  : 01011110
F7  : 01101110
F8  : 10001110
F9  : 10011110
F10 : 10101110
F11 : 10111110
F12 : 11001110
F13 : 11011110

Basis :
B1 : (F1)
B2 : (F2)
B3 : (F3)+(F5)
B4 : (F4)+(F6)
B5 : (F7)
B6 : (F8)
B7 : (F9)
B8 : (F10)+(F12)
B9 : (F11)+(F13)

Matrix :
9284720903056/1099511627776 787165398056/1099511627776 274307642932/1099511627776 
-221839903536/1099511627776 -528973782400/1099511627776 -3415546538532/1099511627776 
121895548336/1099511627776 -23973984155677236812/1099511627776 
-18845911936038093760/1099511627776 787165398056/1099511627776 66761858446/1099511627776 
23003083530/1099511627776 -18818606645/1099511627776 -44868674208/1099511627776 
-289758420660/1099511627776 10344016406/1099511627776 -1558613571652437830/1099511627776 
-1172365412751725157/1099511627776 274307642932/1099511627776 23003083530/1099511627776 
75732412584/1099511627776 -6211491263/1099511627776 -15567231642/1099511627776 
-94492714304/1099511627776 3678724366/1099511627776 -108024521853835944941/1099511627776 
-133472865282924520573/1099511627776 -221839903536/1099511627776 -18818606645/1099511627776 
-6211491263/1099511627776 5306073982/1099511627776 12647200845/1099511627776 
81704801093/1099511627776 -2915752351/1099511627776 -58579968025331863/1099511627776 
-341291424925839837/1099511627776 -528973782400/1099511627776 -44868674208/1099511627776 
-15567231642/1099511627776 12647200845/1099511627776 30157125081/1099511627776 
194738955882/1099511627776 -6953845128/1099511627776 1431835300079746849/1099511627776 
1316008213260625730/1099511627776 -3415546538532/1099511627776 -289758420660/1099511627776 
-94492714304/1099511627776 81704801093/1099511627776 194738955882/1099511627776 
1258158352624/1099511627776 -44898340696/1099511627776 -2094141430593192759/1099511627776 
-6326368629006943637/1099511627776 121895548336/1099511627776 10344016406/1099511627776 
3678724366/1099511627776 -2915752351/1099511627776 -6953845128/1099511627776 
-44898340696/1099511627776 1604645422/1099511627776 -496781053491367628/1099511627776 
-589364957819517055/1099511627776 -23973984155677236812/1099511627776 
-1558613571652437830/1099511627776 -108024521853835944941/1099511627776 
-58579968025331863/1099511627776 1431835300079746849/1099511627776 
-2094141430593192759/1099511627776 -496781053491367628/1099511627776 
269837266376260428752932906346/1099511627776 244412169092215520634184108530/1099511627776 
-18845911936038093760/1099511627776 -1172365412751725157/1099511627776 
-133472865282924520573/1099511627776 -341291424925839837/1099511627776 
1316008213260625730/1099511627776 -6326368629006943637/1099511627776 
-589364957819517055/1099511627776 244412169092215520634184108530/1099511627776 
394838240402697838037084828249/1099511627776


--- Term 14 ---

Dimension of type : 2
Number of flags   : 8
Matrix dimension  : 4

Flags :
F1 : 00101110
F2 : 00111110
F3 : 01001110
F4 : 01011110
F5 : 10101110
F6 : 10111110
F7 : 11001110
F8 : 11011110

Basis :
B1 : (F3)-(F1)
B2 : (F4)-(F2)
B3 : (F7)-(F5)
B4 : (F8)-(F6)

Matrix :
15898435921/1099511627776 -14626324/1099511627776 -10075728755493718533/1099511627776 
-11052233765005554043/1099511627776 -14626324/1099511627776 664437/1099511627776 
213726718364561031/1099511627776 -106258955673516194/1099511627776 
-10075728755493718533/1099511627776 213726718364561031/1099511627776 
378876048923076479131918897886/1099511627776 351932221279077439420234049893/1099511627776 
-11052233765005554043/1099511627776 -106258955673516194/1099511627776 
351932221279077439420234049893/1099511627776 500610184603772238044562095409/1099511627776


--- Term 15 ---

Dimension of type : 2
Number of flags   : 7
Matrix dimension  : 3

Flags :
F1 : 00001111
F2 : 00011111
F3 : 00101111
F4 : 01001111
F5 : 01101111
F6 : 10001111
F7 : 10011111

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F4)+(F6)
B3 : (F5)+(F7)

Matrix :
1441934578920086416/1099511627776 -60734988779370708/1099511627776 
-377082305306336344/1099511627776 -60734988779370708/1099511627776 
311066019996704325/1099511627776 -127660446480974214/1099511627776 
-377082305306336344/1099511627776 -127660446480974214/1099511627776 
465410996301127596/1099511627776


--- Term 16 ---

Dimension of type : 2
Number of flags   : 6
Matrix dimension  : 4

Flags :
F1 : 00011111
F2 : 00101111
F3 : 01001111
F4 : 01101111
F5 : 10001111
F6 : 10011111

Basis :
B1 : (F2)-(F1)
B2 : (F3)-(F1)
B3 : (F5)-(F1)
B4 : (F6)-(F4)

Matrix :
1953820649748074409/1099511627776 -1156603027362976311/1099511627776 
-398608809794757702/1099511627776 -157222755798204699/1099511627776 
-1156603027362976311/1099511627776 1953820650094894633/1099511627776 
-398608809940281558/1099511627776 -157222756535507499/1099511627776 
-398608809794757702/1099511627776 -398608809940281558/1099511627776 
1953820652090354060/1099511627776 157222754362946172/1099511627776 
-157222755798204699/1099511627776 -157222756535507499/1099511627776 
157222754362946172/1099511627776 900255433128377786/1099511627776


